The Compton-thick AGN Population and the $N_{\rm H}$ Distribution of Low-mass AGN in our Cosmic Backyard

We present a census of the Compton-thick (CT) active galactic nucleus (AGN) population and the column density ($N_{\rm{H}}$) distribution of AGN in our cosmic backyard using a mid-infrared selected AGN sample within 15 Mpc. The column densities are measured from broadband X-ray spectral analysis, mainly using data from $\textit{Chandra}$ and $\textit{NuSTAR}$. Our sample probes AGN with intrinsic 2-10 keV luminosities of $L_{\rm 2-10, int} = 10^{37}$-$10^{43}$ erg s$^{-1}$, reaching a parameter space inaccessible to more distant samples. We directly measure a 32$^{+30}_{-18}\%$ CT AGN fraction and obtain an $N_{\rm{H}}$ distribution that agrees with that inferred by the $\textit{Swift}$-BAT survey. Restricting the sample to the largely unexplored domain of low-luminosity AGN with $L_{\rm 2-10, int}$ $\leq$ $10^{42}$ erg s$^{-1}$, we found a CT fraction of 19$^{+30}_{-14}\%$, consistent with those observed at higher luminosities. Comparing the host-galaxy properties between the two samples, we find consistent star formation rates, though the majority of our galaxy have lower stellar masses (by $\approx 0.3$ dex). In contrast, the two samples have very different black hole mass ($M_{\rm BH}$) distributions, with our sample having $\approx$1.5 dex lower mean mass ($M_{\rm BH}$ $\sim$ 10$^{6}$ $M_\odot$). Additionally, our sample contains a significantly higher number of LINERs and H$_{\rm{II}}$-type nuclei. The Eddington ratio range probed by our sample, however, is the same as $\textit{Swift}$-BAT, although the latter dominates at higher accretion rates, and our sample is more evenly distributed. The majority of our sample with $\lambda_{\rm Edd} \ge$ 10$^{-3}$ tend to be CT, while those with $\lambda_{\rm Edd} <$ 10$^{-3}$ are mostly unobscured or mildly obscured.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
